Tree-cotree gauging for two-dimensional hierarchical splines

In magnetostatics and eddy current problems, formulated in terms of the magnetic vector potential, the solution is not unique, because the addition of an irrotational function to the solution remains a valid solution. The tree-cotree decomposition is a gauging technique to recover uniqueness when using finite elements, which consists in considering the mesh as a graph, and building a spanning tree on that graph. The idea has been recently extended to isogeometric analysis, applying the construction of the spanning tree on the control mesh, or equivalently, on the Greville grid. In the present paper we extend the construction to hierarchical splines, a set of splines with multi-level structure for adaptive refinement, by constructing a spanning tree for each single level. Since for degree $p=1$ the spaces of finite elements and hierarchical splines coincide, the presented construction is also valid for quadrilateral finite element meshes with hanging nodes. To assess the correctness of the method, we present numerical results for Maxwell eigenvalue problem.

==> figures/data/circle_mp_three_levels_deg1_eigFull_eigTC_diff.csv <==
1,3.4751,3.4751,5.9437e-07
2,3.4752,3.4752,6.1687e-07
3,9.6979,9.6979,7.8247e-08
4,10.029,10.029,1.2492e-07
5,15.128,15.128,1.004e-07
6,19.401,19.401,1.7743e-08
7,19.64,19.64,4.857e-08
8,29.38,29.38,4.6666e-07
9,29.607,29.607,5.1911e-08
10,32.219,32.219,2.1917e-08
11,34.349,34.349,1.6763e-09
12,47.597,47.597,3.2444e-07
13,48.483,48.483,7.1387e-08
14,51.453,51.453,2.5076e-09
15,52.044,52.044,3.0161e-08
16,52.213,52.213,9.1801e-09
17,69.392,69.392,9.1645e-09
18,70.781,70.781,6.3334e-09
19,71.038,71.038,1.2465e-07
20,81.146,81.146,1.031e-08
21,81.521,81.521,1.6067e-09
22,83.163,83.163,3.3339e-09
23,95.056,95.056,1.6724e-08
24,100.34,100.34,7.1175e-09
25,103.82,103.82,6.419e-11
26,103.97,103.97,7.2393e-10
27,111.64,111.64,7.9058e-08
28,112.87,112.87,4.062e-09
29,115.89,115.89,1.026e-08
30,117.06,117.06,1.2929e-09
31,128.94,128.94,1.8822e-09
32,130.98,130.98,2.4224e-08
33,142.38,142.38,2.5566e-08
34,149.9,149.9,6.0785e-09
35,151.39,151.39,1.7702e-08
36,154.32,154.32,3.6724e-08
37,157.36,157.36,1.5007e-08
38,162.43,162.43,4.7655e-10
39,167.34,167.34,2.6569e-10
40,185.46,185.46,1.6211e-09
41,190.51,190.51,1.0005e-08
42,193.55,193.55,8.9315e-10
43,207.65,207.65,6.0029e-10
44,214.52,214.52,6.0556e-09
45,219.63,219.63,1.5807e-08
46,232.37,232.37,5.3718e-09
47,233.95,233.95,3.7463e-10
48,236.33,236.33,1.1819e-09
49,244.52,244.52,2.5724e-09
50,248.04,248.04,3.2122e-10
51,256.55,256.55,1.7781e-10
52,259.4,259.4,3.2799e-11
53,267.44,267.44,1.572e-09
54,282.04,282.04,2.0378e-10
55,293.1,293.1,1.1011e-10
56,294.13,294.13,7.8154e-10
57,297.61,297.61,7.5772e-10
58,302.95,302.95,4.8851e-10
59,318.47,318.47,1.0061e-11
60,320.03,320.03,1.357e-09
61,335.53,335.53,1.2777e-09
62,338.76,338.76,2.2497e-09
63,348.52,348.52,1.5211e-10
64,356.32,356.32,4.2024e-10
65,366.83,366.83,1.0779e-09
66,380.12,380.12,2.9081e-10
67,393.29,393.29,1.991e-09
68,397.63,397.63,1.0008e-09
69,412.81,412.81,1.3493e-08
70,422.62,422.62,1.3238e-09
71,423.04,423.04,1.1132e-09
72,442.32,442.32,5.5246e-09
73,455.13,455.13,4.984e-09
74,462.85,462.85,3.5898e-09
75,478.33,478.33,4.909e-10
76,480.92,480.92,7.7802e-10
77,493.54,493.54,8.1604e-10
78,510.45,510.45,6.1362e-10
79,514.55,514.55,6.6393e-11
80,524.46,524.46,2.3422e-09
81,536.53,536.53,1.0011e-09
82,541.07,541.07,1.8053e-10
83,546.38,546.38,2.1259e-10
84,559.11,559.11,2.9581e-10
85,567.58,567.58,3.3083e-11
86,570.85,570.85,3.1469e-10
87,580,580,1.3819e-09
88,584.6,584.6,1.3952e-09
89,602.71,602.71,6.3062e-10
90,606.13,606.13,4.3656e-11
91,614.24,614.24,1.7508e-11
92,642.67,642.67,7.7307e-12
93,656.83,656.83,4.7669e-10
94,660.1,660.1,3.638e-11
95,664.13,664.13,3.8085e-11
96,688.4,688.4,3.6982e-10
97,695.1,695.1,5.632e-10
98,697.88,697.88,7.1032e-10
99,713.3,713.3,1.3085e-10
100,728.18,728.18,3.7448e-10
101,741.02,741.02,1.3165e-10
102,742.79,742.79,1.3013e-09
103,754.53,754.53,2.7967e-11
104,760.3,760.3,8.6516e-11
105,768.35,768.35,7.4112e-10
106,797.82,797.82,1.6564e-10
107,802.56,802.56,4.7294e-11
108,821.84,821.84,2.3874e-12
109,844.18,844.18,2.5864e-10
110,858.61,858.61,5.6843e-11
111,868.6,868.6,2.4329e-11
112,912.9,912.9,1.5791e-10
113,949.91,949.91,3.3765e-10
114,1003,1003,5.6014e-10
115,1014.2,1014.2,1.3636e-09
116,1016.3,1016.3,2.3341e-09
117,1044.5,1044.5,5.0841e-10
118,1049.4,1049.4,2.3952e-09
119,1060.8,1060.8,4.3656e-11
120,1074.7,1074.7,1.0914e-11
121,1075.1,1075.1,8.8676e-12
122,1112.7,1112.7,1.5007e-11
123,1120.1,1120.1,2.9763e-10
124,1128.7,1128.7,1.5689e-11
125,1132.4,1132.4,6.5484e-11
126,1142.5,1142.5,2.6785e-10
127,1172.3,1172.3,7.9353e-11
128,1184.9,1184.9,2.4693e-10
129,1225.4,1225.4,1.7212e-10
130,1241.5,1241.5,7.1623e-11
131,1302.5,1302.5,9.3451e-11
132,1306.6,1306.6,4.8726e-10
133,1331.1,1331.1,2.7671e-10
134,1342.5,1342.5,1.2733e-11
135,1384,1384,1.7576e-10
136,1393.7,1393.7,6.1391e-11
137,1408.5,1408.5,6.3892e-11
138,1452.6,1452.6,6.23e-11
139,1510.6,1510.6,8.1172e-11
140,1552.4,1552.4,6.9122e-11
141,1554.6,1554.6,8.9585e-11
142,1654.2,1654.2,1.0368e-10
143,1701.2,1701.2,9.3928e-10
144,1732.9,1732.9,1.2278e-11
145,1829.9,1829.9,1.5973e-09
146,1833.5,1833.5,7.235e-10
147,1860.9,1860.9,2.7626e-10
148,1874.3,1874.3,5.9799e-11
149,1994.8,1994.8,5.0318e-10
150,2006.5,2006.5,7.7989e-11
151,2009.9,2009.9,1.0414e-10
152,2011.6,2011.6,2.7285e-12
153,2076,2076,1.919e-10
154,2090,2090,1.7417e-10
155,2176.5,2176.5,1.8963e-10
156,2186.6,2186.6,9.5952e-11
157,2214.7,2214.7,1.537e-10
158,2246.1,2246.1,1.5007e-11
159,2286.2,2286.2,3.1378e-11
160,2319.2,2319.2,6.5029e-11
161,2338.8,2338.8,5.5934e-11
162,2362.6,2362.6,8.1855e-12
163,2445.9,2445.9,2.1828e-11
164,2456,2456,5.5024e-11
165,2491,2491,5.366e-11
166,2642,2642,4.602e-10
167,2647.3,2647.3,8.7311e-11
168,2693.6,2693.6,4.4201e-10
169,2712.4,2712.4,1.9099e-11
170,2742.4,2742.4,1.4234e-10
171,2810.5,2810.5,5.457e-12
172,2842.2,2842.2,1.9099e-11
173,2883.1,2883.1,1.8281e-10
174,3012.6,3012.6,1.6234e-10
175,3055.6,3055.6,4.5475e-11
176,3057.9,3057.9,9.5042e-11
177,3100.3,3100.3,4.5475e-12
178,3118.4,3118.4,1.819e-12
179,3191.5,3191.5,4.9567e-11
180,3216.2,3216.2,4.0018e-11
181,3268,3268,6.5938e-11
182,3283.8,3283.8,1.0914e-11
183,3408.2,3408.2,4.502e-11
184,3448.5,3448.5,1.0914e-11
185,3461.4,3461.4,5.9117e-12
186,3508.8,3508.8,4.5475e-13
187,3531,3531,3.1832e-12
188,3693.3,3693.3,1.4552e-11
189,3705.4,3705.4,5.0022e-12
190,3832.3,3832.3,4.5929e-11
191,3844,3844,3.5925e-11
192,4001.4,4001.4,4.5475e-12
193,4181.8,4181.8,9.0949e-13
194,4214.5,4214.5,6.6393e-11
195,4414.2,4414.2,3.7289e-11
196,4597.9,4597.9,2.7285e-12
197,4745.7,4745.7,3.638e-12
198,4866.4,4866.4,1.5461e-11
199,4915.9,4915.9,3.547e-11
200,5061.5,5061.5,2.7285e-11
201,5097.9,5097.9,2.1828e-11
202,5824.8,5824.8,5.7298e-11
203,5828.2,5828.2,4.4565e-11
204,5943,5943,4.5475e-12
205,6232.5,6232.5,8.1855e-12
206,6478.3,6478.3,3.638e-11
207,6480.8,6480.8,8.0036e-11
208,7036.8,7036.8,6.3665e-11
209,7662.9,7662.9,1.9099e-11
210,7666.6,7666.6,2.8194e-11
211,8012.6,8012.6,4.0018e-11
212,8415.5,8415.5,1.6371e-11
213,8438.5,8438.5,3.638e-11
214,9604.3,9604.3,2.7285e-11
215,9604.5,9604.5,3.0923e-11
216,9736.5,9736.5,5.0932e-11
217,10120,10120,3.8199e-11
218,10696,10696,1.4552e-11
219,10696,10696,2.0009e-11
220,11953,11953,5.6389e-11
221,12201,12201,9.0949e-12
222,12202,12202,3.638e-12
223,13608,13608,1.6371e-11
224,13746,13746,7.276e-11
225,13784,13784,4.3656e-11
226,14211,14211,2.1828e-11
227,14211,14211,0
228,15766,15766,1.0914e-11
229,15766,15766,7.276e-12
230,16103,16103,4.3656e-11
231,16359,16359,2.1828e-11
232,17614,17614,7.276e-11
233,17615,17615,4.3656e-11
234,19431,19431,2.5466e-11
235,19929,19929,6.5484e-11
236,19933,19933,5.8208e-11
237,21495,21495,7.276e-12
238,23441,23441,2.9104e-11
239,23536,23536,1.819e-11
240,28050,28050,7.276e-11
241,29782,29782,8.3674e-11


==> figures/data/circle_mp_three_levels_deg3_eigFull_eigTC_diff.csv <==
1,3.39,3.39,2.4599e-06
2,3.39,3.39,9.0443e-07
3,9.3295,9.3295,5.9518e-08
4,9.33,9.33,9.4391e-08
5,14.682,14.682,1.987e-07
6,17.666,17.666,4.3972e-08
7,17.666,17.666,5.0241e-08
8,28.324,28.324,2.4228e-08
9,28.425,28.425,5.7639e-07
10,28.426,28.426,1.5466e-08
11,28.458,28.458,7.4431e-08
12,41.682,41.682,1.6268e-08
13,41.692,41.692,1.9014e-08
14,44.983,44.983,5.3007e-08
15,44.996,44.996,1.1214e-08
16,49.227,49.227,1.6229e-07
17,56.347,56.347,1.3841e-08
18,60.265,60.265,4.6005e-09
19,64.341,64.341,8.744e-08
20,64.346,64.346,1.8628e-08
21,72.905,72.905,4.896e-08
22,72.927,72.927,2.2229e-08
23,78.577,78.577,3.1307e-09
24,78.632,78.632,5.6144e-09
25,86.299,86.299,1.054e-08
26,86.813,86.813,1.7085e-07
27,94.612,94.612,2.1237e-09
28,99.533,99.533,2.8771e-08
29,99.841,99.841,1.9202e-09
30,103.4,103.4,8.4444e-09
31,111.56,111.56,6.949e-08
32,111.59,111.59,2.7376e-09
33,127.69,127.69,1.641e-08
34,129.56,129.56,5.8134e-10
35,129.67,129.67,8.0847e-09
36,137.25,137.25,7.2326e-09
37,137.42,137.42,8.8568e-09
38,137.81,137.81,7.0403e-08
39,138.54,138.54,4.8519e-09
40,151,151,1.387e-09
41,154.44,154.44,1.8816e-09
42,161.13,161.13,8.335e-10
43,164.54,164.54,1.0673e-07
44,165.2,165.2,4.3327e-08
45,168.39,168.39,3.8933e-09
46,173.44,173.44,2.1374e-09
47,173.94,173.94,4.05e-08
48,175.33,175.33,5.0745e-09
49,177.05,177.05,5.7971e-09
50,199.11,199.11,2.2917e-08
51,199.64,199.64,2.2552e-09
52,202.12,202.12,5.3473e-09
53,202.68,202.68,3.38e-08
54,205.74,205.74,2.3771e-08
55,211.06,211.06,8.1367e-09
56,217.73,217.73,6.6566e-09
57,218.63,218.63,4.1871e-09
58,224.46,224.46,2.6937e-08
59,225.02,225.02,1.2398e-08
60,235.3,235.3,4.6763e-08
61,248.91,248.91,2.3367e-08
62,250.69,250.69,5.916e-09
63,257.5,257.5,1.511e-09
64,264.17,264.17,1.8247e-11
65,269.29,269.29,1.5966e-09
66,270.63,270.63,4.8886e-08
67,273.84,273.84,1.4209e-09
68,285.76,285.76,3.6169e-09
69,291.47,291.47,6.9998e-09
70,302.47,302.47,2.7853e-09
71,313.57,313.57,9.5764e-10
72,317.74,317.74,2.4876e-09
73,318.33,318.33,6.6837e-09
74,328.19,328.19,1.7232e-09
75,329.83,329.83,1.0093e-08
76,334.83,334.83,1.1257e-08
77,337.79,337.79,9.6705e-09
78,343.5,343.5,2.7676e-09
79,347.05,347.05,3.4611e-09
80,352.17,352.17,3.4262e-09
81,355.12,355.12,1.0268e-08
82,362.71,362.71,4.2411e-09
83,369.44,369.44,2.6501e-08
84,381.09,381.09,3.8858e-10
85,384.8,384.8,2.117e-09
86,388.89,388.89,2.9276e-08
87,398.87,398.87,3.3057e-09
88,407.74,407.74,3.3597e-09
89,408.65,408.65,5.0994e-10
90,409.04,409.04,4.1606e-08
91,430.06,430.06,3.1965e-09
92,440.26,440.26,4.1518e-10
93,444.01,444.01,5.1556e-09
94,444.38,444.38,3.7428e-08
95,452.7,452.7,6.8518e-09
96,460.75,460.75,2.7773e-08
97,476.85,476.85,2.4389e-09
98,483.68,483.68,1.2658e-09
99,493.28,493.28,1.2236e-08
100,507.22,507.22,2.6491e-09
101,507.23,507.23,1.4086e-08
102,517.68,517.68,1.4096e-09
103,526.24,526.24,6.014e-09
104,535.53,535.53,4.5909e-09
105,543.56,543.56,2.4715e-08
106,545.04,545.04,5.5882e-09
107,553.07,553.07,3.1415e-09
108,553.44,553.44,1.1831e-08
109,559.24,559.24,2.4621e-08
110,567.42,567.42,1.2525e-09
111,571.65,571.65,9.8015e-09
112,576.05,576.05,1.6372e-09
113,579.21,579.21,1.5247e-08
114,581.77,581.77,4.5503e-09
115,603,603,1.171e-11
116,604.17,604.17,4.7337e-08
117,609.35,609.35,6.5597e-11
118,616.97,616.97,5.1831e-09
119,620.42,620.42,4.4387e-09
120,626.56,626.56,2.2011e-08
121,641.09,641.09,1.9363e-09
122,647.3,647.3,1.2859e-09
123,647.87,647.87,7.2151e-09
124,658.24,658.24,3.593e-09
125,678.28,678.28,4.5497e-10
126,694.23,694.23,5.8432e-09
127,703.66,703.66,8.8173e-08
128,704.68,704.68,8.4868e-09
129,711.25,711.25,1.4359e-08
130,727.9,727.9,1.8979e-09
131,729.08,729.08,8.9517e-10
132,735.77,735.77,1.4745e-10
133,745.66,745.66,9.5473e-09
134,748.4,748.4,3.0469e-09
135,749.22,749.22,3.5582e-09
136,794.89,794.89,1.1099e-09
137,810.41,810.41,2.2919e-10
138,825.42,825.42,3.2688e-09
139,844.66,844.66,2.3025e-09
140,873.5,873.5,1.9549e-08
141,879.1,879.1,5.5866e-10
142,890.12,890.12,5.2557e-10
143,901.44,901.44,9.9993e-08
144,902.84,902.84,2.7383e-09
145,907.06,907.06,9.5463e-10
146,909.19,909.19,4.1678e-10
147,920.51,920.51,3.2389e-09
148,923.69,923.69,5.9038e-10
149,926.75,926.75,4.5532e-10
150,931.36,931.36,3.3324e-09
151,933.97,933.97,9.6634e-11
152,945.14,945.14,2.6114e-09
153,958.99,958.99,2.3964e-09
154,968.56,968.56,3.5487e-08
155,989.85,989.85,3.505e-10
156,991.48,991.48,1.6817e-09
157,992.4,992.4,2.6284e-10
158,1007.5,1007.5,4.8419e-10
159,1013,1013,2.0005e-09
160,1013.2,1013.2,9.7032e-10
161,1031.5,1031.5,1.8802e-09
162,1034,1034,5.4779e-09
163,1049.1,1049.1,1.8938e-09
164,1078.1,1078.1,2.0827e-10
165,1084.5,1084.5,7.6511e-10
166,1084.7,1084.7,1.0371e-09
167,1140.8,1140.8,3.4465e-08
168,1145.1,1145.1,9.1222e-10
169,1169.5,1169.5,1.2928e-08
170,1171.2,1171.2,1.216e-09
171,1198.3,1198.3,7.542e-10
172,1199.3,1199.3,5.8675e-08
173,1235.3,1235.3,7.8344e-09
174,1295,1295,2.4813e-09
175,1310.3,1310.3,9.7725e-10
176,1321.9,1321.9,2.1059e-09
177,1347.3,1347.3,9.5565e-10
178,1378.8,1378.8,7.5011e-10
179,1397.1,1397.1,4.5929e-11
180,1404,1404,9.7407e-10
181,1406.8,1406.8,1.5154e-09
182,1416.2,1416.2,1.4046e-08
183,1416.4,1416.4,4.6725e-10
184,1438,1438,1.0309e-09
185,1448.7,1448.7,3.0432e-09
186,1453,1453,3.1844e-09
187,1466.8,1466.8,1.0276e-08
188,1474.1,1474.1,4.411e-11
189,1477.1,1477.1,1.819e-10
190,1489.8,1489.8,2.9877e-10
191,1490.3,1490.3,2.2575e-08
192,1537.6,1537.6,7.0736e-10
193,1544.5,1544.5,1.6348e-09
194,1553,1553,4.8706e-09
195,1574.8,1574.8,3.372e-10
196,1583.9,1583.9,1.8765e-09
197,1639.7,1639.7,7.8808e-10
198,1661,1661,8.3651e-10
199,1685.9,1685.9,1.3188e-10
200,1721.3,1721.3,2.6553e-09
201,1728.5,1728.5,1.2687e-10
202,1834,1834,8.2991e-10
203,1850.6,1850.6,5.1812e-09
204,1868.7,1868.7,3.6357e-10
205,1886.6,1886.6,6.306e-09
206,1898.4,1898.4,9.0427e-10
207,1940.6,1940.6,8.6538e-10
208,1966.7,1966.7,1.9518e-09
209,1970.4,1970.4,3.0468e-11
210,2066.6,2066.6,7.4169e-10
211,2067.4,2067.4,6.9203e-09
212,2098.9,2098.9,3.165e-10
213,2121.2,2121.2,5.457e-12
214,2145.9,2145.9,1.3692e-09
215,2187.6,2187.6,6.8994e-09
216,2207.2,2207.2,3.6653e-10
217,2215,2215,3.0786e-10
218,2267.3,2267.3,4.7817e-09
219,2309.4,2309.4,1.166e-09
220,2349.8,2349.8,1.6826e-11
221,2379,2379,3.7744e-11
222,2384.9,2384.9,2.1555e-10
223,2386.1,2386.1,8.6948e-10
224,2398,2398,1.5325e-10
225,2403.5,2403.5,1.6826e-10
226,2406.1,2406.1,6.2619e-10
227,2548.3,2548.3,2.1373e-11
228,2555.8,2555.8,5.0295e-10
229,2560.8,2560.8,7.8671e-11
230,2605.6,2605.6,1.5248e-09
231,2627.2,2627.2,3.115e-10
232,2629.2,2629.2,2.3329e-10
233,2664.5,2664.5,1.1414e-10
234,2672.4,2672.4,6.2619e-10
235,2742.3,2742.3,5.9117e-12
236,2802.3,2802.3,8.5038e-11
237,2825,2825,3.9563e-11
238,2831.2,2831.2,6.6939e-10
239,2832.2,2832.2,6.8212e-12
240,2883.6,2883.6,2.9104e-10
241,2888.1,2888.1,1.3642e-12
242,2980.6,2980.6,4.7839e-10
243,2988.2,2988.2,7.8717e-10
244,3044,3044,8.2036e-10
245,3062.3,3062.3,1.2369e-10
246,3072.1,3072.1,1.3188e-11
247,3148.5,3148.5,3.1378e-11
248,3155.4,3155.4,7.9581e-11
249,3193.8,3193.8,5.366e-11
250,3205.1,3205.1,9.1904e-10
251,3225.6,3225.6,6.1391e-11
252,3364.9,3364.9,3.7107e-10
253,3395.1,3395.1,1.6048e-09
254,3407.4,3407.4,2.6193e-10
255,3434,3434,1.3279e-10
256,3439.4,3439.4,4.643e-09
257,3448.6,3448.6,2.4647e-10
258,3651.4,3651.4,3.6562e-10
259,3703.9,3703.9,2.5011e-11
260,3775.2,3775.2,7.5806e-10
261,3776,3776,1.1482e-09
262,4020.8,4020.8,6.3437e-10
263,4023.9,4023.9,1.2578e-09
264,4217.3,4217.3,4.0836e-10
265,4277,4277,7.8671e-10
266,4435.5,4435.5,1.2205e-09
267,4560.6,4560.6,7.185e-11
268,4770.4,4770.4,2.2919e-10
269,4777.2,4777.2,2.3829e-10
270,4777.4,4777.4,2.8285e-10
271,4801,4801,5.3478e-10
272,4805.2,4805.2,1.337e-09
273,4819.9,4819.9,2.6021e-09
274,5244.5,5244.5,1.0932e-09
275,5270.7,5270.7,4.5111e-10
276,5313.9,5313.9,6.1846e-11
277,5353.5,5353.5,3.2196e-10
278,5495.5,5495.5,2.5921e-10
279,5600.3,5600.3,7.0941e-11
280,5632.4,5632.4,4.9113e-11
281,6128.3,6128.3,7.9035e-10
282,6208.6,6208.6,1.1096e-10
283,6268.2,6268.2,2.9195e-10
284,6277.4,6277.4,4.3383e-10
285,7057.1,7057.1,1.3733e-09
286,7113,7113,2.0827e-09
287,7271,7271,1.7999e-09
288,7437.9,7437.9,3.7198e-10
289,7449.9,7449.9,2.1491e-09
290,8169.5,8169.5,3.4379e-10
291,8174.6,8174.6,1.6189e-10
292,8584,8584,1.528e-10
293,8763.8,8763.8,4.7294e-11
294,8765.3,8765.3,1.8008e-10
295,8972.1,8972.1,4.9113e-11
296,8972.2,8972.2,8.1855e-11
297,9050.8,9050.8,2.3829e-10
298,9709.5,9709.5,1.0186e-10
299,9720.4,9720.4,2.0736e-10
300,9801.4,9801.4,8.9312e-10
301,9901.2,9901.2,4.8931e-10
302,9913.7,9913.7,6.3665e-11
303,10600,10600,1.9645e-10
304,11312,11312,2.7831e-10
305,11358,11358,1.015e-09
306,11769,11769,1.7826e-10
307,11992,11992,2.3647e-10
308,13350,13350,3.9472e-10
309,13480,13480,3.165e-10
310,13540,13540,9.0949e-11
311,14200,14200,1.1823e-10
312,14484,14484,2.0191e-10
313,15577,15577,1.3461e-10
314,15587,15587,1.819e-12
315,16149,16149,2.9104e-11
316,16927,16927,1.3097e-10
317,17627,17627,1.819e-11
318,18204,18204,1.7826e-10
319,18493,18493,1.6735e-10
320,19704,19704,2.6921e-10
321,20299,20299,9.0949e-11
322,21938,21938,7.3123e-10
323,22023,22023,3.5288e-10
324,25076,25076,2.4447e-09
325,27131,27131,2.3647e-10
326,27712,27712,1.7462e-10
327,29215,29215,2.4011e-10
328,35319,35319,4.5111e-10
329,39781,39781,6.5484e-11
330,39788,39788,8.7311e-11
331,42714,42714,3.7107e-10
332,44040,44040,3.0559e-10
333,44256,44256,5.0932e-11
334,50031,50031,1.0914e-10
335,50259,50259,2.0373e-10
336,59141,59141,7.276e-12
337,59795,59795,1.4552e-10
338,71483,71483,1.4552e-10
339,74481,74481,1.0914e-09
340,77866,77866,9.6043e-10
341,97338,97338,1.8917e-10


==> figures/data/fake_hole_three_levels_9x9_deg1_eigFull_eigTC_diff.csv <==
1,1.0038,1.0038,7.1007e-07
2,1.0038,1.0038,9.7708e-08
3,2.0172,2.0172,3.2981e-08
4,4.063,4.063,4.1752e-07
5,4.0638,4.0638,5.2819e-08
6,5.1217,5.1217,2.7734e-09
7,5.123,5.123,1.4196e-07
8,8.2335,8.2335,1.1003e-09
9,9.3642,9.3642,4.1061e-08
10,9.3721,9.3721,8.4415e-10
11,10.475,10.475,3.8887e-09
12,10.545,10.545,7.6582e-10
13,13.676,13.676,2.3018e-09
14,13.679,13.679,2.8307e-09
15,17.098,17.098,6.2358e-10
16,17.105,17.105,7.2954e-10
17,18.582,18.582,5.3589e-10
18,18.595,18.595,5.6913e-09
19,18.828,18.828,4.692e-10
20,21.607,21.607,2.8752e-10
21,21.83,21.83,6.9032e-10
22,26.764,26.764,5.9067e-11
23,26.822,26.822,6.581e-11
24,27.852,27.852,6.6527e-10
25,27.875,27.875,1.0178e-08
26,29.544,29.544,1.4663e-09
27,29.656,29.656,8.6371e-10
28,33.262,33.262,5.4952e-10
29,33.28,33.28,7.8228e-10
30,34.29,34.29,5.349e-11
31,37.005,37.005,5.6612e-10
32,38.353,38.353,2.1515e-11
33,41.328,41.328,1.1672e-09
34,41.388,41.388,6.6647e-09
35,43.798,43.798,2.2193e-10
36,43.964,43.964,7.7543e-10
37,45.048,45.048,7.2721e-10
38,45.095,45.095,3.6223e-11
39,47.999,47.999,1.3286e-10
40,48.111,48.111,3.6842e-11
41,52.92,52.92,4.0713e-10
42,53.024,53.024,4.097e-11
43,53.851,53.851,1.3706e-11
44,58.287,58.287,1.7481e-10
45,59.443,59.443,7.3847e-10
46,59.497,59.497,2.1956e-12
47,60.391,60.391,9.4374e-11
48,61.493,61.493,1.4438e-10
49,61.553,61.553,6.4597e-10
50,66.168,66.168,2.8621e-11
51,66.335,66.335,2.2776e-10
52,68.987,68.987,1.3611e-10
53,69.012,69.012,1.1957e-10
54,71.302,71.302,4.3272e-10
55,71.635,71.635,8.4242e-11
56,78.592,78.592,6.6152e-11
57,78.719,78.719,7.7833e-11
58,79.012,79.012,1.8758e-12
59,79.487,79.487,1.3957e-09
60,80.401,80.401,4.3258e-11
61,82.953,82.953,8.5336e-11
62,83.274,83.274,8.7397e-12
63,83.541,83.541,6.9633e-12
64,86.483,86.483,2.3363e-11
65,88.206,88.206,1.1855e-10
66,89.337,89.337,3.0175e-10
67,91.741,91.741,3.2568e-10
68,91.998,91.998,6.0396e-12
69,95.885,95.885,2.9132e-11
70,95.995,95.995,2.5111e-11
71,98.218,98.218,4.5375e-11
72,98.584,98.584,2.9416e-12
73,104.97,104.97,5.4285e-12
74,105.87,105.87,4.6725e-11
75,106.32,106.32,1.19e-10
76,107.1,107.1,2.5901e-10
77,107.93,107.93,7.8245e-11
78,108.69,108.69,8.6686e-12
79,110.96,110.96,1.3515e-11
80,115.08,115.08,5.9686e-11
81,118.98,118.98,2.9132e-11
82,119.35,119.35,1.755e-11
83,119.84,119.84,4.8331e-11
84,120.2,120.2,1.3145e-11
85,125.99,125.99,1.3742e-11
86,127.41,127.41,3.638e-12
87,128.04,128.04,1.5461e-11
88,136.67,136.67,6.965e-10
89,138.13,138.13,1.0374e-11
90,138.83,138.83,2.9993e-10
91,139.82,139.82,3.5016e-11
92,140.45,140.45,2.0918e-11
93,140.73,140.73,2.4073e-11
94,143.13,143.13,5.7696e-12
95,148.82,148.82,2.1885e-12
96,150.33,150.33,2.1743e-11
97,152.61,152.61,5.5707e-12
98,154.76,154.76,2.0719e-11
99,157.55,157.55,3.1747e-11
100,157.67,157.67,3.9421e-11
101,162.65,162.65,3.0411e-12
102,164.62,164.62,1.9639e-11
103,165.51,165.51,7.5886e-12
104,174.51,174.51,5.8719e-11
105,175.48,175.48,1.3532e-10
106,175.77,175.77,8.0917e-11
107,177.3,177.3,6.3835e-11
108,179.28,179.28,3.5527e-11
109,180.12,180.12,3.2543e-11
110,181.32,181.32,9.635e-12
111,185.45,185.45,1.0289e-11
112,189.76,189.76,1.1397e-11
113,191.23,191.23,1.1084e-11
114,195.87,195.87,4.917e-12
115,197.25,197.25,2.2226e-11
116,204.13,204.13,1.6456e-11
117,207.62,207.62,2.3022e-12
118,208.85,208.85,1.5376e-11
119,210.9,210.9,3.8398e-11
120,214.34,214.34,1.9213e-11
121,215.45,215.45,5.997e-12
122,216.64,216.64,7.6938e-11
123,217.1,217.1,1.8247e-11
124,218.27,218.27,9.8339e-12
125,220.2,220.2,1.512e-11
126,222.32,222.32,1.4211e-11
127,222.81,222.81,5.3433e-12
128,228.82,228.82,3.6948e-12
129,234.11,234.11,4.0075e-12
130,238.17,238.17,2.4727e-12
131,241.22,241.22,5.3717e-12
132,243.91,243.91,1.2534e-11
133,248.93,248.93,2.1515e-11
134,250.48,250.48,1.1454e-11
135,252.73,252.73,1.4921e-11
136,255.54,255.54,1.9099e-11
137,257.2,257.2,5.0022e-12
138,258.19,258.19,7.1623e-12
139,259.4,259.4,2.558e-12
140,260.95,260.95,8.1855e-12
141,264.27,264.27,4.718e-12
142,266.23,266.23,3.0468e-11
143,267.59,267.59,6.0197e-11
144,270.21,270.21,2.2169e-12
145,273.34,273.34,7.6739e-12
146,275.27,275.27,3.5811e-12
147,280.27,280.27,2.1032e-12
148,284.87,284.87,8.1855e-12
149,288.51,288.51,2.3135e-11
150,291.19,291.19,4.5475e-12
151,296.24,296.24,1.3983e-11
152,301.57,301.57,2.8422e-13
153,303.67,303.67,2.2169e-12
154,307.17,307.17,2.5693e-11
155,309.88,309.88,1.7565e-11
156,310.88,310.88,8.4469e-11
157,312.73,312.73,1.5126e-10
158,313.33,313.33,9.6065e-12
159,314.41,314.41,1.171e-11
160,314.8,314.8,3.746e-11
161,320.86,320.86,1.4495e-11
162,321.45,321.45,2.4897e-11
163,327.92,327.92,1.7849e-11
164,334.02,334.02,3.6437e-11
165,336.24,336.24,4.1496e-12
166,338.06,338.06,2.899e-12
167,339.27,339.27,1.0971e-11
168,341.94,341.94,1.5518e-11
169,343.11,343.11,2.7796e-11
170,344.59,344.59,3.6323e-11
171,348.04,348.04,9.6634e-13
172,351.26,351.26,9.6065e-12
173,354.25,354.25,3.1832e-12
174,355.04,355.04,1.0232e-12
175,356.06,356.06,5.1728e-12
176,359.19,359.19,8.5834e-12
177,359.5,359.5,3.8654e-12
178,360.89,360.89,2.9502e-11
179,362.68,362.68,3.1662e-11
180,372.14,372.14,1.836e-11
181,376.83,376.83,6.0254e-12
182,377.26,377.26,8.9074e-11
183,378.76,378.76,4.7635e-11
184,381.2,381.2,6.8212e-13
185,382.44,382.44,2.9559e-12
186,383.99,383.99,5.798e-12
187,385.08,385.08,2.1828e-11
188,386.68,386.68,2.16e-12
189,392.53,392.53,7.9012e-12
190,394.07,394.07,8.9813e-12
191,394.29,394.29,2.7853e-12
192,401.61,401.61,2.3874e-12
193,402.65,402.65,4.4906e-12
194,403.49,403.49,3.638e-12
195,408.51,408.51,4.5475e-13
196,412.25,412.25,5.1159e-12
197,417.2,417.2,5.2864e-12
198,422.97,422.97,5.1159e-13
199,423.7,423.7,1.9895e-12
200,426.73,426.73,5.2864e-12
201,428.16,428.16,4.5475e-13
202,435.89,435.89,3.0127e-12
203,437.68,437.68,4.718e-12
204,446.15,446.15,5.6843e-13
205,446.79,446.79,7.7307e-12
206,452.61,452.61,2.7285e-12
207,458.19,458.19,6.3494e-11
208,459.22,459.22,2.7057e-11
209,461.54,461.54,2.2169e-12
210,464.93,464.93,2.6716e-12
211,468.83,468.83,4.3201e-12
212,472.75,472.75,8.5265e-13
213,475.72,475.72,6.3665e-12
214,478.23,478.23,1.8758e-12
215,487.29,487.29,5.1159e-13
216,494.36,494.36,7.3896e-13
217,499.55,499.55,2.4443e-12
218,506.42,506.42,3.8085e-12
219,509.7,509.7,2.4443e-12
220,510.62,510.62,1.1141e-11
221,518.71,518.71,2.9559e-12
222,528.27,528.27,2.2737e-13
223,536.75,536.75,8.8676e-12
224,538.32,538.32,1.2506e-12
225,539.62,539.62,4.5475e-13
226,548.15,548.15,1.2051e-11
227,550.4,550.4,8.1855e-12
228,555.12,555.12,5.798e-12
229,559.68,559.68,1.5916e-12
230,561.69,561.69,3.3424e-11
231,566.45,566.45,1.8986e-11
232,571.59,571.59,3.4106e-13
233,573.57,573.57,3.0127e-11
234,576.63,576.63,1.6144e-11
235,579.15,579.15,2.8422e-12
236,581.95,581.95,4.7748e-12
237,585.88,585.88,2.6148e-12
238,586.88,586.88,3.4106e-12
239,590.46,590.46,4.3201e-12
240,594.12,594.12,6.7075e-12
241,605.41,605.41,4.8885e-12
242,608.07,608.07,3.0695e-12
243,615.51,615.51,2.2737e-12
244,618.54,618.54,1.4779e-12
245,621.65,621.65,5.3433e-12
246,624.65,624.65,4.8885e-12
247,642.18,642.18,1.387e-11
248,648.64,648.64,9.0949e-13
249,653.75,653.75,2.5011e-12
250,660.6,660.6,3.4106e-12
251,666.88,666.88,5.1159e-12
252,668.89,668.89,1.3415e-11
253,678.7,678.7,3.0695e-12
254,690.9,690.9,2.16e-12
255,692.68,692.68,7.3896e-12
256,697.57,697.57,7.1623e-12
257,705.61,705.61,4.7748e-12
258,707.64,707.64,1.1369e-12
259,709.93,709.93,2.7285e-12
260,718.33,718.33,5.5707e-12
261,720.37,720.37,1.5916e-12
262,725,725,1.9327e-12
263,747.78,747.78,1.0004e-11
264,758.78,758.78,9.2086e-12
265,774.43,774.43,5.798e-12
266,778.12,778.12,2.2737e-13
267,785.03,785.03,2.3874e-12
268,787.87,787.87,1.0232e-12
269,795.22,795.22,2.8422e-12
270,796,796,5.1159e-12
271,801.72,801.72,1.3529e-11
272,802.89,802.89,1.3983e-11
273,815.4,815.4,6.7075e-12
274,829.2,829.2,3.5243e-12
275,833.5,833.5,1.1369e-12
276,847.31,847.31,1.1823e-11
277,849.16,849.16,2.6148e-12
278,853.94,853.94,3.2969e-12
279,854.36,854.36,1.9327e-12
280,869.42,869.42,6.0254e-12
281,893.48,893.48,6.4801e-12
282,896.71,896.71,2.2737e-12
283,909.88,909.88,2.6148e-12
284,920.29,920.29,1.3642e-11
285,924.98,924.98,5.6843e-12
286,926.1,926.1,4.3542e-11
287,930.96,930.96,6.9349e-12
288,933.4,933.4,2.5352e-11
289,938.7,938.7,1.0573e-11
290,943.95,943.95,3.5129e-11
291,945.89,945.89,1.0573e-11
292,948.56,948.56,5.798e-12
293,952.3,952.3,2.2737e-13
294,966.11,966.11,4.7748e-12
295,967.47,967.47,1.9327e-12
296,974.82,974.82,4.5475e-13
297,980.5,980.5,3.979e-12
298,982.5,982.5,6.1391e-12
299,987.58,987.58,1.0914e-11
300,998.21,998.21,7.9581e-13
301,1015.5,1015.5,9.0949e-13
302,1017.4,1017.4,7.1623e-12
303,1024.2,1024.2,1.1596e-11
304,1027.3,1027.3,2.5011e-12
305,1038.9,1038.9,4.5475e-13
306,1052,1052,2.5011e-12
307,1055.6,1055.6,4.7748e-12
308,1060.7,1060.7,2.2737e-13
309,1070.6,1070.6,2.2737e-11
310,1077.9,1077.9,5.6843e-12
311,1080.6,1080.6,2.9559e-12
312,1086.6,1086.6,1.1369e-12
313,1094.1,1094.1,1.3642e-11
314,1101.4,1101.4,1.3642e-11
315,1108.7,1108.7,6.8212e-12
316,1115.9,1115.9,3.638e-12
317,1117.7,1117.7,4.3201e-12
318,1140.7,1140.7,5.457e-12
319,1147.7,1147.7,2.2737e-12
320,1148.8,1148.8,1.1141e-11
321,1165.5,1165.5,4.5475e-13
322,1170,1170,5.2296e-12
323,1172.5,1172.5,8.8676e-12
324,1179.6,1179.6,1.1823e-11
325,1180.3,1180.3,4.5475e-13
326,1196.6,1196.6,9.0949e-13
327,1198.6,1198.6,0
328,1203.5,1203.5,5.2296e-12
329,1217.8,1217.8,5.0022e-12
330,1231.2,1231.2,6.1391e-12
331,1234.3,1234.3,3.8654e-12
332,1239.5,1239.5,1.387e-11
333,1245.6,1245.6,5.6843e-12
334,1267.9,1267.9,1.1369e-12
335,1273.1,1273.1,5.457e-12
336,1277.2,1277.2,2.5011e-12
337,1285.7,1285.7,1.0232e-11
338,1292.1,1292.1,2.2737e-13
339,1309.9,1309.9,2.2737e-13
340,1315,1315,9.0949e-13
341,1328,1328,1.819e-12
342,1328.6,1328.6,2.7285e-12
343,1334.8,1334.8,1.819e-12
344,1353.9,1353.9,5.9117e-12
345,1357.7,1357.7,2.2737e-12
346,1360.7,1360.7,2.251e-11
347,1364.8,1364.8,1.5916e-12
348,1366.5,1366.5,1.9782e-11
349,1366.9,1366.9,2.2737e-12
350,1369.8,1369.8,7.9581e-12
351,1374,1374,4.0927e-12
352,1376.5,1376.5,1.3642e-12
353,1378.5,1378.5,1.6144e-11
354,1380.2,1380.2,5.9117e-12
355,1385.5,1385.5,4.7748e-12
356,1402.9,1402.9,1.819e-12
357,1405.7,1405.7,7.276e-12
358,1419.5,1419.5,3.4106e-12
359,1422,1422,1.3642e-12
360,1423.8,1423.8,3.1832e-12
361,1426.3,1426.3,9.0949e-13
362,1429.3,1429.3,7.0486e-12
363,1430.8,1430.8,1.5916e-12
364,1456.5,1456.5,5.6843e-12
365,1460,1460,1.3642e-12
366,1460.9,1460.9,1.0232e-11
367,1464.8,1464.8,7.0486e-12
368,1467.8,1467.8,3.8654e-12
369,1469.7,1469.7,4.0927e-12
370,1473.9,1473.9,5.2296e-12
371,1481.5,1481.5,1.1369e-11
372,1486.1,1486.1,2.7285e-11
373,1488.6,1488.6,1.5916e-12
374,1505.9,1505.9,1.0459e-11
375,1506.4,1506.4,6.8212e-13
376,1515.5,1515.5,6.8212e-12
377,1517.6,1517.6,4.0927e-12
378,1522.4,1522.4,1.0687e-11
379,1530.3,1530.3,3.1832e-12
380,1537.4,1537.4,5.2296e-12
381,1539.8,1539.8,7.276e-12
382,1549.6,1549.6,5.457e-12
383,1552.6,1552.6,1.2506e-11
384,1553.7,1553.7,5.0022e-12
385,1557.9,1557.9,1.3642e-11
386,1563.8,1563.8,1.819e-12
387,1566.5,1566.5,4.3201e-12
388,1568.8,1568.8,7.276e-12
389,1573,1573,5.9117e-12
390,1580.7,1580.7,5.9117e-12
391,1582,1582,5.0022e-12
392,1583.3,1583.3,1.0004e-11
393,1599.4,1599.4,6.8212e-13
394,1611.6,1611.6,1.819e-12
395,1622.5,1622.5,7.276e-12
396,1626.9,1626.9,8.1855e-12
397,1629.8,1629.8,7.276e-12
398,1640.2,1640.2,1.4779e-11
399,1649.9,1649.9,7.5033e-12
400,1652.9,1652.9,1.4552e-11
401,1657,1657,1.819e-12
402,1668,1668,5.2296e-12
403,1692.3,1692.3,6.1391e-12
404,1695.2,1695.2,5.6843e-12
405,1705.2,1705.2,1.1369e-12
406,1710.2,1710.2,2.2737e-12
407,1719.8,1719.8,3.4106e-12
408,1725.8,1725.8,1.5916e-12
409,1729.7,1729.7,8.4128e-12
410,1732.7,1732.7,1.5916e-12
411,1746.9,1746.9,6.3665e-12
412,1787.7,1787.7,4.5475e-13
413,1790.2,1790.2,5.6843e-12
414,1792.6,1792.6,4.5475e-12
415,1806.4,1806.4,1.3642e-12
416,1838.4,1838.4,2.2737e-12
417,1839.7,1839.7,4.3201e-12
418,1877.1,1877.1,4.5475e-13
419,1878.9,1878.9,6.8212e-12
420,1884.1,1884.1,2.9559e-12
421,1905.9,1905.9,2.7285e-12
422,1912.8,1912.8,7.5033e-12
423,1949.8,1949.8,7.276e-12
424,1958.9,1958.9,1.819e-12
425,1967.9,1967.9,4.3201e-12
426,1994.7,1994.7,1.1823e-11
427,2004.9,2004.9,2.2737e-13
428,2005.2,2005.2,4.3201e-12
429,2011.5,2011.5,6.8212e-13
430,2021.2,2021.2,5.6843e-12
431,2053.3,2053.3,1.6371e-11
432,2062.1,2062.1,4.5475e-12
433,2112.9,2112.9,2.2737e-12
434,2127.3,2127.3,3.638e-12
435,2157.2,2157.2,9.5497e-12
436,2167.6,2167.6,3.638e-12
437,2212.5,2212.5,8.1855e-12
438,2235.9,2235.9,4.5475e-13
439,2258.4,2258.4,5.9117e-12
440,2303,2303,8.6402e-12
441,2305.5,2305.5,3.638e-12
442,2313.4,2313.4,7.7307e-12
443,2383.5,2383.5,2.2737e-12
444,2389.5,2389.5,1.2733e-11
445,2411.7,2411.7,6.3665e-12
446,2433.5,2433.5,9.0949e-12
447,2451.6,2451.6,2.2737e-12
448,2497.1,2497.1,9.0949e-13
449,2521.3,2521.3,2.6375e-11
450,2597.2,2597.2,1.4097e-11
451,2631.8,2631.8,5.0022e-12
452,2715.2,2715.2,5.457e-12
453,2730.9,2730.9,8.1855e-12
454,2792.3,2792.3,1.4097e-11
455,2847.9,2847.9,2.4556e-11
456,2883.9,2883.9,1.819e-12
457,2890.6,2890.6,1.1823e-11
458,2907.9,2907.9,1.0459e-11


==> figures/data/fake_hole_three_levels_9x9_deg3_eigFull_eigTC_diff.csv <==
1,1,1,6.3395e-09
2,1,1,1.4372e-08
3,2,2,1.5294e-09
4,4,4,1.5713e-08
5,4,4,9.7328e-09
6,5,5,7.3985e-13
7,5,5,1.2938e-09
8,8,8,4.4747e-10
9,9.0002,9.0002,6.9804e-11
10,9.0002,9.0002,7.0568e-11
11,10,10,8.9445e-11
12,10,10,1.559e-10
13,13,13,1.7106e-11
14,13,13,8.2679e-11
15,16.003,16.003,1.5742e-11
16,16.003,16.003,1.098e-10
17,17.005,17.005,6.1853e-12
18,17.005,17.005,6.7313e-11
19,18,18,4.2633e-14
20,20.004,20.004,7.1658e-11
21,20.005,20.005,5.8158e-12
22,25.002,25.002,1.819e-12
23,25.002,25.002,1.8247e-11
24,25.023,25.023,2.2293e-11
25,25.023,25.023,5.7998e-11
26,26.037,26.037,2.6127e-11
27,26.038,26.038,5.6062e-12
28,29.035,29.035,3.1314e-11
29,29.035,29.035,4.4551e-12
30,31.999,31.999,7.6206e-12
31,34.019,34.019,4.2633e-13
32,34.022,34.022,2.3448e-12
33,36.108,36.108,1.1617e-11
34,36.109,36.109,1.0957e-11
35,37.19,37.19,2.8422e-13
36,37.192,37.192,7.4394e-12
37,40.171,40.171,1.0303e-11
38,40.171,40.171,8.8107e-13
39,41.007,41.007,4.3414e-12
40,41.007,41.007,6.3167e-12
41,45.117,45.117,1.1369e-13
42,45.118,45.118,1.4637e-12
43,49.382,49.382,3.2799e-11
44,49.385,49.385,1.2626e-11
45,49.994,49.994,2.6361e-12
46,50.66,50.66,1.0971e-11
47,50.683,50.683,1.4978e-11
48,52.05,52.05,1.6271e-12
49,52.058,52.058,6.8923e-13
50,53.67,53.67,2.2951e-11
51,53.673,53.673,7.1999e-11
52,58.441,58.441,3.3182e-12
53,58.45,58.45,3.5456e-12
54,61.027,61.027,3.5101e-12
55,61.027,61.027,2.8422e-14
56,64.446,64.446,1.0601e-10
57,64.957,64.957,6.2769e-11
58,65.208,65.208,5.0875e-12
59,65.21,65.21,1.6854e-11
60,66.328,66.328,1.1568e-11
61,66.332,66.332,6.2897e-11
62,69.555,69.555,1.1937e-12
63,69.903,69.903,1.0218e-11
64,72.128,72.128,1.2363e-12
65,73.877,73.877,1.0601e-11
66,74.116,74.116,4.6896e-12
67,74.124,74.124,7.8444e-12
68,74.167,74.167,2.4158e-12
69,74.916,74.916,1.1653e-12
70,77.892,77.892,2.1316e-12
71,78.121,78.121,7.5175e-12
72,78.308,78.308,6.8923e-12
73,80.866,80.866,1.1795e-12
74,85.014,85.014,1.6043e-10
75,85.061,85.061,5.3888e-11
76,85.405,85.405,1.2363e-12
77,85.416,85.416,2.6844e-11
78,86.229,86.229,6.4944e-12
79,89.294,89.294,8.8249e-12
80,90.778,90.778,3.5229e-11
81,90.799,90.799,1.2079e-12
82,93.762,93.762,8.0576e-12
83,98.934,98.934,4.1354e-12
84,100.1,100.1,5.0562e-11
85,100.35,100.35,2.1458e-12
86,101.4,101.4,8.1712e-12
87,102.03,102.03,1.4211e-13
88,103.01,103.01,2.8137e-12
89,103.39,103.39,1.8048e-12
90,104.81,104.81,8.2849e-12
91,110.35,110.35,5.5564e-12
92,110.46,110.46,4.6896e-12
93,114.1,114.1,2.2595e-12
94,114.23,114.23,4.4764e-12
95,114.27,114.27,4.0501e-12
96,116.51,116.51,1.2065e-11
97,119.65,119.65,2.6148e-12
98,120.09,120.09,1.6811e-11
99,121.65,121.65,9.8339e-12
100,121.81,121.81,1.9043e-12
101,121.85,121.85,9.635e-12
102,121.89,121.89,5.501e-11
103,123.2,123.2,7.9581e-13
104,124.86,124.86,2.6063e-11
105,124.91,124.91,9.2513e-12
106,127.03,127.03,1.3245e-11
107,127.27,127.27,3.7375e-12
108,127.49,127.49,2.089e-12
109,127.78,127.78,2.0361e-10
110,127.84,127.84,1.8758e-12
111,129.41,129.41,7.5033e-12
112,131.08,131.08,1.5064e-12
113,134.69,134.69,6.1277e-11
114,134.8,134.8,1.9043e-12
115,134.92,134.92,2.16e-12
116,141.4,141.4,3.2003e-11
117,141.79,141.79,2.4158e-11
118,142.2,142.2,4.2633e-13
119,146.59,146.59,7.9297e-12
120,147.11,147.11,3.9222e-12
121,148.47,148.47,1.9639e-11
122,149.97,149.97,2.4642e-11
123,150.49,150.49,6.1675e-12
124,150.71,150.71,3.1548e-12
125,150.82,150.82,1.5405e-11
126,151.81,151.81,1.7053e-12
127,154.29,154.29,3.8938e-12
128,154.7,154.7,3.7573e-11
129,156.54,156.54,3.9506e-12
130,157.76,157.76,2.2652e-11
131,159.13,159.13,8.5265e-13
132,159.4,159.4,8.5834e-12
133,163.85,163.85,4.2633e-13
134,164.12,164.12,1.7053e-13
135,166.53,166.53,1.3358e-12
136,166.74,166.74,1.8787e-11
137,169.83,169.83,8.5265e-13
138,172.52,172.52,1.5348e-12
139,175.59,175.59,2.2595e-11
140,176.35,176.35,6.8212e-13
141,177.07,177.07,7.1054e-12
142,177.61,177.61,1.765e-11
143,177.74,177.74,8.2679e-11
144,179.29,179.29,9.5213e-12
145,181.19,181.19,1.3358e-11
146,183.97,183.97,6.6223e-12
147,187.59,187.59,1.7366e-11
148,188.19,188.19,2.936e-11
149,193.58,193.58,2.4016e-11
150,193.79,193.79,5.6843e-12
151,194.9,194.9,1.4893e-11
152,195.72,195.72,1.8787e-11
153,196.06,196.06,9.0097e-12
154,197.62,197.62,3.0695e-12
155,202.75,202.75,6.3807e-11
156,203.26,203.26,6.3665e-11
157,203.49,203.49,2.828e-11
158,208.47,208.47,6.9633e-12
159,208.69,208.69,1.1767e-11
160,210.31,210.31,1.5575e-11
161,210.87,210.87,5.798e-12
162,212.19,212.19,4.917e-12
163,217.22,217.22,1.1369e-13
164,220.53,220.53,9.6918e-12
165,220.99,220.99,1.3841e-11
166,221.51,221.51,1.5149e-11
167,227.14,227.14,8.5265e-13
168,230.2,230.2,2.6716e-12
169,230.67,230.67,2.8166e-11
170,231.8,231.8,3.2912e-11
171,232.08,232.08,6.537e-13
172,234.56,234.56,1.1084e-12
173,235.6,235.6,1.4325e-11
174,236.46,236.46,1.4182e-11
175,237.24,237.24,7.1054e-13
176,237.87,237.87,6.3096e-12
177,238.37,238.37,3.3538e-12
178,242.12,242.12,2.8706e-12
179,242.74,242.74,5.9117e-12
180,247.18,247.18,3.638e-12
181,247.85,247.85,5.1159e-13
182,251.39,251.39,3.4674e-12
183,252.27,252.27,5.9686e-13
184,254.06,254.06,1.4751e-11
185,256,256,3.6948e-11
186,259.66,259.66,3.979e-12
187,261,261,1.296e-11
188,264.24,264.24,6.537e-12
189,265.05,265.05,1.279e-11
190,266.43,266.43,5.4456e-11
191,267.21,267.21,3.8085e-12
192,269.66,269.66,1.7224e-11
193,271.06,271.06,6.7075e-12
194,272.47,272.47,2.0464e-12
195,273.45,273.45,4.0927e-11
196,275.62,275.62,8.7539e-12
197,276.9,276.9,5.8549e-12
198,278.08,278.08,8.0149e-12
199,281.4,281.4,2.4158e-11
200,283.98,283.98,5.9686e-12
201,286.82,286.82,2.2794e-11
202,287.44,287.44,7.4465e-12
203,288.05,288.05,4.7407e-11
204,291.53,291.53,9.8908e-12
205,293.12,293.12,1.4154e-11
206,297.8,297.8,1.1539e-11
207,300.78,300.78,4.9454e-12
208,303.58,303.58,2.2339e-11
209,305.37,305.37,8.8676e-12
210,306.9,306.9,6.2528e-13
211,307.29,307.29,5.457e-12
212,308.27,308.27,1.5234e-11
213,310.99,310.99,6.0822e-12
214,313.81,313.81,7.5033e-12
215,318.4,318.4,7.3896e-13
216,319.55,319.55,6.5938e-12
217,322.04,322.04,1.7565e-11
218,324.31,324.31,1.1198e-11
219,325.96,325.96,7.9581e-12
220,327,327,6.537e-12
221,328.52,328.52,9.3792e-12
222,332.28,332.28,5.2296e-12
223,338.26,338.26,9.4929e-12
224,348.87,348.87,5.9686e-12
225,350.06,350.06,1.1255e-11
226,352.11,352.11,7.4465e-12
227,354.89,354.89,3.1264e-12
228,356.9,356.9,1.2426e-10
229,362.07,362.07,6.7644e-12
230,362.93,362.93,7.9581e-12
231,367.97,367.97,2.3817e-11
232,372.49,372.49,1.8872e-11
233,375.1,375.1,2.8422e-13
234,378.06,378.06,1.0232e-12
235,380.5,380.5,3.3879e-11
236,386.13,386.13,1.0743e-11
237,387.79,387.79,9.0949e-12
238,391.02,391.02,3.8654e-12
239,394.04,394.04,1.4779e-11
240,399.26,399.26,2.8422e-12
241,399.79,399.79,1.3642e-12
242,404.52,404.52,1.3529e-11
243,409.15,409.15,5.0022e-12
244,416.29,416.29,1.3529e-11
245,417.85,417.85,1.1028e-11
246,425.82,425.82,7.3896e-12
247,428.4,428.4,6.3665e-12
248,430.74,430.74,8.4697e-12
249,434.25,434.25,3.5755e-11
250,436.39,436.39,1.2449e-11
251,441.05,441.05,2.2737e-12
252,443.33,443.33,5.6843e-14
253,447.9,447.9,2.558e-12
254,452.81,452.81,2.16e-11
255,457.09,457.09,3.0639e-11
256,462.2,462.2,8.14e-11
257,468.81,468.81,1.6485e-12
258,470.87,470.87,7.4465e-12
259,475.89,475.89,1.6598e-11
260,489.57,489.57,1.08e-12
261,492.09,492.09,4.3201e-12
262,496.63,496.63,1.0914e-11
263,501.54,501.54,1.2562e-11
264,510.38,510.38,5.7867e-11
265,520.99,520.99,1.1369e-11
266,522.66,522.66,2.0577e-11
267,523.79,523.79,3.0468e-11
268,530.23,530.23,5.6843e-12
269,535.77,535.77,5.457e-12
270,538.25,538.25,8.7539e-12
271,546.65,546.65,1.1482e-11
272,552.61,552.61,1.4336e-10
273,554.25,554.25,4.4224e-11
274,555.58,555.58,1.0573e-11
275,564.25,564.25,2.1487e-11
276,575.84,575.84,1.0687e-11
277,582.35,582.35,1.4097e-11
278,584.02,584.02,2.1828e-11
279,589.07,589.07,4.0927e-12
280,589.21,589.21,9.3223e-12
281,592.75,592.75,1.0346e-11
282,595.89,595.89,7.9581e-13
283,601.05,601.05,4.8203e-11
284,603.83,603.83,5.798e-12
285,607.53,607.53,5.6843e-12
286,611.56,611.56,1.3301e-11
287,618.09,618.09,1.2506e-12
288,621.21,621.21,6.7075e-12
289,624.84,624.84,1.9327e-12
290,627.27,627.27,1.7735e-11
291,631.49,631.49,1.603e-11
292,634.67,634.67,2.0464e-12
293,642.24,642.24,2.8763e-11
294,644.71,644.71,2.6148e-12
295,649.16,649.16,9.0949e-13
296,651.83,651.83,5.0022e-12
297,663.75,663.75,1.7053e-11
298,665.35,665.35,3.1491e-11
299,673.66,673.66,1.1596e-11
300,677.08,677.08,5.2296e-12
301,681.2,681.2,6.4801e-12
302,684.42,684.42,4.3656e-11
303,698.8,698.8,9.3223e-12
304,706,706,4.3428e-11
305,711.38,711.38,6.0936e-11
306,723.48,723.48,3.4106e-13
307,729.35,729.35,1.4325e-11
308,734.44,734.44,4.3201e-12
309,746.25,746.25,6.5938e-12
310,759.7,759.7,2.8422e-12
311,764.84,764.84,3.7517e-12
312,769.51,769.51,1.1255e-11
313,771.3,771.3,4.4338e-12
314,776.25,776.25,4.3769e-11
315,779.88,779.88,2.5011e-12
316,780.75,780.75,4.2064e-12
317,798.43,798.43,3.7971e-11
318,808.43,808.43,3.979e-12
319,816.91,816.91,1.2506e-12
320,825.73,825.73,1.2506e-12
321,830.67,830.67,8.2991e-12
322,842.55,842.55,4.0927e-12
323,848.14,848.14,1.4097e-11
324,854.07,854.07,3.5243e-12
325,862.09,862.09,2.16e-12
326,868.7,868.7,2.5011e-12
327,881.9,881.9,7.8444e-12
328,899.44,899.44,1.1255e-11
329,901.32,901.32,5.6843e-13
330,903.6,903.6,5.9117e-12
331,905.84,905.84,7.3896e-12
332,907.52,907.52,5.1159e-12
333,917.75,917.75,6.7075e-12
334,920.12,920.12,1.0004e-11
335,935.94,935.94,6.4801e-12
336,936.25,936.25,7.8444e-12
337,943.74,943.74,7.8444e-12
338,945.91,945.91,7.5033e-12
339,947.88,947.88,1.0232e-11
340,951.13,951.13,5.1159e-12
341,958.29,958.29,1.0346e-11
342,963.12,963.12,1.5575e-11
343,971.42,971.42,1.3756e-11
344,978.36,978.36,1.2733e-11
345,979.47,979.47,3.8654e-12
346,988.18,988.18,1.3529e-11
347,988.67,988.67,1.9327e-12
348,991.81,991.81,1.4779e-12
349,1009.4,1009.4,1.3642e-12
350,1011.9,1011.9,1.512e-11
351,1013.5,1013.5,2.2737e-12
352,1022.2,1022.2,2.8535e-11
353,1024.3,1024.3,8.1855e-12
354,1034.4,1034.4,2.8422e-11
355,1035.7,1035.7,1.2733e-11
356,1041.3,1041.3,9.7771e-12
357,1045.4,1045.4,5.0022e-12
358,1058.7,1058.7,2.5466e-11
359,1071.1,1071.1,2.9559e-12
360,1077.4,1077.4,5.1841e-11
361,1086,1086,6.8212e-13
362,1089,1089,3.1832e-12
363,1096.1,1096.1,1.0459e-11
364,1098.1,1098.1,8.1855e-12
365,1101.2,1101.2,5.6843e-12
366,1103.1,1103.1,8.6402e-12
367,1128,1128,1.0914e-11
368,1130.5,1130.5,1.296e-11
369,1141.5,1141.5,2.5011e-11
370,1156.2,1156.2,5.457e-12
371,1170.6,1170.6,1.5916e-12
372,1180.5,1180.5,4.7748e-12
373,1185.5,1185.5,4.5475e-13
374,1190.7,1190.7,1.4097e-11
375,1196.7,1196.7,1.2051e-11
376,1201.7,1201.7,9.0949e-13
377,1210.4,1210.4,4.5475e-13
378,1225.8,1225.8,7.9581e-12
379,1231.9,1231.9,9.0949e-13
380,1233.9,1233.9,9.3223e-12
381,1244.8,1244.8,5.9117e-12
382,1246.5,1246.5,7.0486e-12
383,1250.5,1250.5,2.2737e-13
384,1257,1257,8.1855e-12
385,1261.7,1261.7,9.7771e-12
386,1269.3,1269.3,3.8654e-12
387,1278.5,1278.5,8.8676e-12
388,1298.5,1298.5,2.6603e-11
389,1300.7,1300.7,1.8417e-11
390,1305.8,1305.8,1.0004e-11
391,1332.3,1332.3,9.0949e-13
392,1333.8,1333.8,4.7748e-12
393,1337.9,1337.9,4.7748e-12
394,1365.9,1365.9,7.276e-12
395,1380.4,1380.4,7.9581e-12
396,1382.2,1382.2,9.5497e-12
397,1388.2,1388.2,1.5234e-11
398,1447.7,1447.7,4.7748e-12
399,1475.2,1475.2,7.276e-12
400,1482.2,1482.2,1.2051e-11
401,1483.4,1483.4,1.5916e-12
402,1500.2,1500.2,7.9581e-12
403,1503.7,1503.7,1.0004e-11
404,1556.3,1556.3,1.1823e-11
405,1567.8,1567.8,2.5011e-12
406,1652.9,1652.9,1.0914e-11
407,1666.7,1666.7,7.5033e-12
408,1753,1753,3.0468e-11
409,1756.3,1756.3,3.1832e-11
410,1833.3,1833.3,2.7285e-11
411,1840,1840,2.0464e-12
412,1892.1,1892.1,2.7285e-12
413,1895.8,1895.8,2.9331e-11
414,1914.5,1914.5,2.7285e-11


==> figures/data/square_8x8_deg1_eigFull_eigTC_diff.csv <==
1,1.0086,1.0086,5.5972e-08
2,1.0086,1.0086,2.8242e-09
3,2.0332,2.0332,9.8771e-10
4,4.1664,4.1664,1.899e-08
5,4.1671,4.1671,1.169e-08
6,5.2083,5.2083,1.1413e-08
7,5.2083,5.2083,1.2711e-10
8,8.2995,8.2995,4.0811e-10
9,9.8881,9.8881,2.7525e-10
10,9.8881,9.8881,2.0189e-09
11,10.979,10.979,1.0845e-10
12,11.073,11.073,4.0082e-10
13,13.947,13.947,9.1667e-11
14,13.947,13.947,1.2465e-11
15,18.552,18.552,8.0095e-10
16,18.573,18.573,5.7765e-10
17,19.509,19.509,3.854e-11
18,20.221,20.221,5.5834e-10
19,20.221,20.221,3.6238e-12
20,22.797,22.797,5.4143e-12
21,22.994,22.994,1.0079e-11
22,28.134,28.134,3.4749e-11
23,28.134,28.134,3.0656e-11
24,30.014,30.014,3.045e-11
25,30.014,30.014,5.5822e-10
26,33.19,33.19,7.2411e-11
27,33.247,33.247,8.4611e-11
28,35.994,35.994,5.0925e-11
29,35.994,35.994,2.2673e-11
30,37.016,37.016,1.3486e-11
31,39.261,39.261,8.1499e-12
32,40.968,40.968,1.1511e-12
33,44.705,44.705,2.1597e-10
34,44.884,44.884,2.9971e-11
35,48.712,48.712,4.2142e-11
36,48.712,48.712,1.5007e-11
37,50.356,50.356,1.3856e-12
38,50.356,50.356,5.5621e-11
39,53.186,53.186,2.8209e-12
40,53.419,53.419,1.365e-11
41,56.507,56.507,2.2673e-11
42,56.507,56.507,1.1866e-12
43,62.511,62.511,5.7483e-12
44,62.817,62.817,3.5243e-12
45,67.109,67.109,3.0695e-12
46,67.339,67.339,6.6933e-12
47,67.339,67.339,2.1021e-10
48,70.084,70.084,3.7474e-11
49,70.095,70.095,3.6621e-11
50,71.649,71.649,3.8384e-11
51,71.649,71.649,9.1802e-12
52,76.652,76.652,9.6918e-12
53,76.652,76.652,1.954e-11
54,76.76,76.76,1.2506e-12
55,77.496,77.496,3.7375e-12
56,85.451,85.451,3.1406e-12
57,85.451,85.451,2.3306e-12
58,87.314,87.314,1.36e-11
59,90.068,90.068,8.5834e-12
60,97.352,97.352,6.8212e-13
61,100.96,100.96,5.8506e-11
62,101.18,101.18,2.9601e-11
63,101.18,101.18,1.3785e-12
64,102.37,102.37,8.8804e-11
65,109.61,109.61,9.5923e-12
66,111.6,111.6,6.0709e-11
67,111.6,111.6,3.0411e-12
68,131.51,131.51,7.6739e-12
69,131.82,131.82,6.5654e-12
70,138.87,138.87,7.077e-12
71,138.87,138.87,2.2538e-11
72,145.02,145.02,2.8137e-12
73,145.02,145.02,3.692e-11
74,149.3,149.3,2.2737e-13
75,151.75,151.75,5.6843e-12
76,159.93,159.93,4.718e-12
77,167.84,167.84,1.2221e-12
78,169.6,169.6,2.359e-12
79,169.6,169.6,7.3896e-13
80,197.27,197.27,1.3557e-11
81,197.91,197.91,5.2012e-12
82,198.77,198.77,3.2401e-12
83,198.77,198.77,1.8758e-12
84,204.84,204.84,3.1832e-12
85,218.24,218.24,6.4801e-12
86,218.24,218.24,6.8212e-13
87,222.35,222.35,3.439e-12
88,239.15,239.15,8.8107e-13
89,248.18,248.18,4.0927e-12
90,248.18,248.18,7.9581e-13
91,254.09,254.09,1.3358e-12
92,261.53,261.53,2.2737e-12
93,277.51,277.51,2.2169e-12
94,283.09,283.09,1.5802e-11
95,283.09,283.09,7.3328e-12
96,283.54,283.54,2.0179e-11
97,291.23,291.23,3.8995e-11
98,297.92,297.92,4.0927e-12
99,297.92,297.92,1.7053e-13
100,315.16,315.16,1.3642e-12
101,315.16,315.16,1.7053e-13
102,317.61,317.61,1.8758e-12
103,322.22,322.22,2.6716e-12
104,345.34,345.34,1.0232e-12
105,345.34,345.34,2.8422e-13
106,353.43,353.43,1.08e-12
107,370.67,370.67,2.8422e-13
108,393.76,393.76,1.1369e-12
109,409.15,409.15,3.1832e-12
110,409.15,409.15,1.1369e-12
111,417.92,417.92,1.0232e-12
112,434.91,434.91,1.2392e-11
113,455.23,455.23,1.5916e-12
114,467.4,467.4,1.3642e-12
115,467.4,467.4,3.638e-12
116,534.47,534.47,3.7517e-12
117,539.87,539.87,1.0232e-12
118,566.2,566.2,2.9559e-12
119,566.2,566.2,2.8422e-12
120,622.52,622.52,0
121,635.58,635.58,1.2506e-12
122,640.43,640.43,2.2737e-13
123,640.43,640.43,3.4106e-12
124,673.64,673.64,2.2737e-12
125,693.98,693.98,1.1369e-13
126,693.98,693.98,2.2737e-12
127,704.89,704.89,1.9327e-12
128,859.89,859.89,3.4106e-13
129,868.77,868.77,9.0949e-13
130,868.77,868.77,2.5011e-12
131,891.07,891.07,6.8212e-13
132,896.19,896.19,5.6843e-13
133,911.57,911.57,1.0232e-12
134,912,912,3.0695e-12
135,912,912,3.2969e-12
136,997.87,997.87,9.0949e-13
137,1053.6,1053.6,4.0927e-12
138,1053.6,1053.6,5.6843e-12
139,1115.5,1115.5,4.5475e-13
140,1139.6,1139.6,6.1391e-12
141,1140.1,1140.1,2.7285e-12
142,1140.1,1140.1,3.8654e-12
143,1147.9,1147.9,2.2737e-13
144,1154.5,1154.5,6.8212e-13
145,1170.5,1170.5,7.276e-12
146,1206.6,1206.6,3.8654e-12
147,1206.6,1206.6,2.2737e-12
148,1297.4,1297.4,9.0949e-13
149,1298.9,1298.9,4.3201e-12
150,1388.3,1388.3,1.3642e-12
151,1388.3,1388.3,1.3642e-12
152,1427.8,1427.8,9.0949e-13
153,1427.8,1427.8,4.3201e-12
154,1655.7,1655.7,2.9559e-12
155,1655.8,1655.8,5.457e-12
156,1661.8,1661.8,4.5475e-12
157,1940.4,1940.4,6.1391e-12
158,1940.4,1940.4,5.2296e-12
159,2227.5,2227.5,3.1832e-12


==> figures/data/square_8x8_deg3_eigFull_eigTC_diff.csv <==
1,1,1,1.7911e-10
2,1,1,4.8197e-10
3,2,2,2.4172e-12
4,4,4,2.6735e-09
5,4,4,2.6156e-09
6,5,5,4.623e-12
7,5,5,5.0217e-11
8,8.0001,8.0001,2.3679e-12
9,9.0011,9.0011,1.835e-12
10,9.0011,9.0011,1.4058e-11
11,10.001,10.001,3.6575e-12
12,10.001,10.001,1.2275e-12
13,13.001,13.001,4.9383e-13
14,13.001,13.001,5.2047e-13
15,16.012,16.012,2.3459e-11
16,16.013,16.013,1.6744e-11
17,17.017,17.017,2.7356e-13
18,17.017,17.017,2.0439e-11
19,18.002,18.002,4.3698e-13
20,20.008,20.008,1.1795e-12
21,20.011,20.011,3.4106e-13
22,25.011,25.011,1.954e-13
23,25.011,25.011,1.1475e-12
24,25.086,25.086,4.6541e-13
25,25.086,25.086,9.6811e-12
26,26.127,26.127,7.9687e-12
27,26.133,26.133,7.3861e-12
28,29.063,29.063,5.8975e-13
29,29.063,29.063,4.0856e-13
30,32.026,32.026,3.979e-13
31,34.044,34.044,2.7001e-13
32,34.096,34.096,1.5632e-13
33,36.378,36.378,5.663e-12
34,36.437,36.437,2.9274e-12
35,37.609,37.609,1.4921e-13
36,37.609,37.609,3.0767e-12
37,40.289,40.289,1.5987e-12
38,40.383,40.383,3.908e-13
39,41.112,41.112,4.2633e-13
40,41.112,41.112,3.1264e-13
41,45.333,45.333,1.9185e-13
42,45.333,45.333,6.0396e-13
43,48.471,48.471,1.5071e-11
44,49.936,49.936,1.4211e-13
45,50.346,50.346,3.2685e-13
46,50.346,50.346,1.1447e-11
47,51.867,51.867,8.5123e-12
48,51.962,51.962,7.7307e-12
49,52.529,52.529,1.4921e-13
50,52.566,52.566,3.5527e-13
51,54.292,54.292,7.816e-14
52,54.292,54.292,7.2475e-13
53,58.818,58.818,3.2685e-13
54,59.015,59.015,1.4921e-12
55,59.015,59.015,4.0643e-12
56,59.677,59.677,1.2079e-12
57,63.102,63.102,8.1712e-13
58,63.102,63.102,8.5976e-13
59,66.755,66.755,1.8474e-13
60,66.755,66.755,6.537e-13
61,70.704,70.704,1.5632e-13
62,71.799,71.799,6.3949e-13
63,72.545,72.545,3.5527e-13
64,75.896,75.896,3.8369e-13
65,77.484,77.484,1.7053e-12
66,79.137,79.137,8.6686e-13
67,87.497,87.497,1.279e-13
68,87.497,87.497,1.1369e-13
69,88.976,88.976,6.2528e-13
70,88.976,88.976,4.3343e-12
71,92.945,92.945,1.3358e-12
72,93.074,93.074,6.537e-13
73,93.264,93.264,4.1211e-13
74,93.264,93.264,5.1159e-13
75,97.412,97.412,4.6896e-13
76,98.117,98.117,4.8317e-13
77,98.117,98.117,2.4443e-12
78,98.549,98.549,1.1369e-13
79,99.291,99.291,1.5632e-13
80,99.291,99.291,1.8474e-13
81,100.79,100.79,9.6634e-13
82,103.02,103.02,4.5475e-13
83,103.07,103.07,2.16e-12
84,104.15,104.15,1.1369e-13
85,108.1,108.1,2.4158e-13
86,108.31,108.31,7.9581e-13
87,108.31,108.31,9.0949e-13
88,110.93,110.93,2.9843e-13
89,111.44,111.44,1.5632e-13
90,111.44,111.44,6.6791e-13
91,111.72,111.72,2.6716e-12
92,118.32,118.32,2.4158e-13
93,118.94,118.94,2.8422e-13
94,121.12,121.12,2.2737e-13
95,121.12,121.12,1.0374e-12
96,122.16,122.16,3.4106e-13
97,123.76,123.76,3.1264e-13
98,128.45,128.45,4.5475e-13
99,128.45,128.45,2.8422e-12
100,133.23,133.23,6.2528e-13
101,133.45,133.45,3.4106e-13
102,133.45,133.45,1.7053e-12
103,136.12,136.12,3.4106e-13
104,136.61,136.61,1.1369e-13
105,136.61,136.61,3.979e-13
106,140.24,140.24,5.9686e-13
107,144.13,144.13,6.537e-13
108,152.73,152.73,1.9895e-13
109,154.58,154.58,2.8422e-14
110,154.58,154.58,5.9686e-13
111,161.28,161.28,4.8317e-13
112,162.1,162.1,2.3306e-12
113,163.81,163.81,3.0695e-12
114,183.37,183.37,5.6843e-14
115,186.81,186.81,1.7337e-12
116,186.81,186.81,1.4211e-12
117,189.76,189.76,3.7517e-12
118,190.32,190.32,5.9686e-13
119,190.32,190.32,4.2633e-13
120,193.43,193.43,0
121,196.4,196.4,1.1369e-13
122,196.4,196.4,4.2633e-13
123,199,199,3.7232e-12
124,202.68,202.68,1.4495e-12
125,206.82,206.82,1.7621e-12
126,213.64,213.64,2.4158e-12
127,213.64,213.64,4.8317e-13
128,233.26,233.26,2.3306e-12
129,233.26,233.26,2.7001e-12
130,238.15,238.15,6.8212e-13
131,243.93,243.93,1.2221e-12
132,267.86,267.86,1.7053e-13
133,267.86,267.86,9.0949e-13
134,289.63,289.63,3.4106e-13
135,295.24,295.24,1.6485e-12
136,319.3,319.3,3.4106e-13
137,338.71,338.71,2.3306e-12
138,388.55,388.55,1.7053e-13
139,388.55,388.55,1.3642e-12
140,440.07,440.07,1.5916e-12
141,440.07,440.07,5.6843e-13
142,475.66,475.66,6.8212e-13
143,476.04,476.04,4.6043e-12
144,490.95,490.95,5.6843e-14
145,522.64,522.64,1.1369e-13
146,522.64,522.64,2.2737e-12
147,574.69,574.69,2.9559e-12
148,596.77,596.77,6.8212e-13
149,612.13,612.13,2.6148e-12
150,714.01,714.01,3.1832e-12
151,714.01,714.01,4.5475e-13
152,778.79,778.79,5.0022e-12
153,778.79,778.79,2.5011e-12
154,790.22,790.22,2.5011e-12
155,801.92,801.92,3.638e-12
156,802.96,802.96,1.9327e-12
157,867.47,867.47,5.6843e-13
158,867.47,867.47,1.9327e-12
159,983.59,983.59,1.4779e-12
160,992.39,992.39,2.6148e-12
161,1103.5,1103.5,3.638e-12
162,1103.5,1103.5,7.5033e-12
163,1404.5,1404.5,6.8212e-13

